Simplifying Preference Elicitation in Local Energy Markets: Combinatorial Clock Exchange

As distributed energy resources (DERs) proliferate, future power system will need new market platforms enabling prosumers to trade various electricity and grid-support products. However, prosumers often exhibit complex, product interdependent preferences and face limited cognitive and computational resources, hindering engagement with complex market structures and bid formats. We address this challenge by introducing a multi-product market that allows prosumers to express complex preferences through an intuitive format, by fusing combinatorial clock exchange and machine learning (ML) techniques. The iterative mechanism only requires prosumers to report their preferred package of products at posted prices, eliminating the need for forecasting product prices or adhering to complex bid formats, while the ML-aided price discovery speeds up convergence. The linear pricing rule further enhances transparency and interpretability. Finally, numerical simulations demonstrate convergence to clearing prices in approximately 15 clock iterations.

==> dual_gap_data.csv <==
Market_size,Mean,Upper,Lower
10,0.604,1.125,0.084
20,0.026,0.035,0.017
40,0.02,0.034,0.005
80,0.006,0.009,0.002
120,0.002,0.003,0.002

==> imb_norm.csv <==
Market_size,Mean,Upper,Lower
10,2.24,3.38,1.09
20,0.99,1.25,0.72
40,0.73,1.02,0.44
80,0.34,0.43,0.26
120,0.29,0.38,0.21

==> random24_120.csv <==
Step,seed0_mlcce,seed1_mlcce,seed2_mlcce,seed3_mlcce,mean_mlcce,std_dev_mlcce,mlcce_upper,mlcce_lower,seed0_cce,seed1_cce,seed2_cce,seed3_cce,mean_cce,std_dev_cce,cce_upper,cce_lower
1,19.94239436,25.98540108,25.87188569,23.30343471,23.77577896,2.839838017,26.61561698,20.93594094,19.94239436,25.98540108,25.87188569,23.30343471,23.77577896,2.839838017,26.61561698,20.93594094
2,37.25726969,32.83341736,30.52327211,28.225459,32.20985454,3.855091804,36.06494634,28.35476274,37.25726969,32.83341736,30.52327211,28.225459,32.20985454,3.855091804,36.06494634,28.35476274
3,37.41851786,31.89344318,24.96477192,29.33316797,30.90247523,5.201277888,36.10375312,25.70119734,37.41851786,31.89344318,24.96477192,29.33316797,30.90247523,5.201277888,36.10375312,25.70119734
4,32.7216157,25.23332191,21.01503875,28.16789686,26.7844683,4.92801401,31.71248231,21.85645429,32.7216157,25.23332191,21.01503875,28.16789686,26.7844683,4.92801401,31.71248231,21.85645429
5,23.062447,20.09526216,12.32608116,20.51333701,18.99928183,4.638047519,23.63732935,14.36123431,23.062447,20.09526216,12.32608116,20.51333701,18.99928183,4.638047519,23.63732935,14.36123431
6,10.32175874,8.650314504,5.007292463,10.18003,8.539848926,2.473631227,11.01348015,6.066217699,15.47836022,14.01685484,8.024975163,14.28266622,12.95071411,3.34477959,16.2954937,9.605934521
7,3.769714053,4.361452025,3.346358059,5.643073579,4.280149429,0.999447005,5.279596434,3.280702424,9.144029721,10.1837486,5.182292521,8.769275821,8.319836667,2.175594993,10.49543166,6.144241674
8,4.162901943,2.710510848,1.720238749,3.110067233,2.925929693,1.010627348,3.936557041,1.915302345,5.982157842,6.442858867,4.285199421,6.420039271,5.78256385,1.020506805,6.803070655,4.762057045
9,2.563809158,2.673889005,1.552951178,1.686280566,2.119232477,0.581209703,2.70044218,1.538022774,4.452091046,3.583524718,3.810373302,4.602628646,4.112154428,0.492152781,4.604307209,3.620001647
10,1.354017096,1.781316923,1.462067095,1.321997323,1.479849609,0.209721978,1.689571588,1.270127631,4.068406106,2.638447169,2.893077686,4.05520687,3.413784458,0.755476818,4.169261276,2.65830764
11,1.361980582,1.236953502,1.155131146,1.108865407,1.215732659,0.110953342,1.326686001,1.104779317,3.674335633,2.051300115,1.965068753,2.873184739,2.64097231,0.801315852,3.442288162,1.839656458
12,1.617995163,1.478304002,1.254751194,1.024547303,1.343899416,0.26020905,1.604108465,1.083690366,3.234362075,1.768642504,1.692321044,2.07341208,2.192184426,0.714024342,2.906208768,1.478160083
13,1.502895878,1.188724263,1.428465186,0.991308271,1.2778484,0.233366765,1.511215164,1.044481635,2.831414942,1.719391639,1.437834768,1.437839672,1.856620255,0.663278432,2.519898687,1.193341823
14,0.930180296,1.182779708,1.023453093,0.918450107,1.013715801,0.122108084,1.135823885,0.891607717,2.798377728,1.682034825,1.06580372,1.260060091,1.701569091,0.775134091,2.476703182,0.926434999
15,0.964184283,1.562940183,0.971814702,0.891417862,1.097589257,0.312342896,1.409932153,0.785246361,2.855639605,1.758946072,1.176427723,0.970439053,1.690363113,0.845575379,2.535938492,0.844787734
16,0.692733448,1.133751145,1.214809031,0.782665261,0.955989721,0.256860399,1.21285012,0.699129323,2.251082512,1.489434911,0.910392454,1.131731704,1.445660395,0.587561057,2.033221452,0.858099338
17,0.889262118,1.499788438,0.871036494,1.010786911,1.06771849,0.294650148,1.362368638,0.773068342,1.904746604,1.407334386,1.098082565,0.89875291,1.327229116,0.438194517,1.765423633,0.889034599
18,0.933412076,1.129339568,0.94101447,0.834299648,0.959516441,0.123211066,1.082727507,0.836305374,1.71702617,1.059956004,1.097048343,0.532309784,1.101585075,0.484628951,1.586214026,0.616956124
19,0.62507571,1.4528529,0.943541444,0.755670043,0.944285024,0.363369433,1.307654457,0.580915591,1.749192983,1.081963353,0.991724568,0.731032296,1.1384783,0.433480206,1.571958506,0.704998094
20,0.64552107,0.818441846,1.115951564,0.780033385,0.839986967,0.198353277,1.038340244,0.641633689,1.681836771,1.310241019,0.996265181,0.898631618,1.221743648,0.353439947,1.575183595,0.8683037
21,0.906322626,0.819762542,0.74387892,0.663532778,0.783374217,0.103862522,0.887236738,0.679511695,1.775007138,1.273227703,1.013665476,0.789345738,1.212811514,0.423751674,1.636563188,0.78905984
22,0.877360096,0.673592695,0.75903727,0.704633337,0.75365585,0.089712533,0.843368382,0.663943317,1.621624036,0.842429156,1.045885478,0.686631725,1.049142599,0.409019228,1.458161826,0.640123371
23,0.590768373,0.694150565,1.224329338,0.718942441,0.807047679,0.283671766,1.090719445,0.523375913,1.494565503,1.265366848,0.94453941,0.670906323,1.093844521,0.361093686,1.454938207,0.732750835
24,0.937909758,0.690858554,0.924642737,0.804181256,0.839398076,0.115866903,0.955264979,0.723531173,1.626145079,0.880660246,0.835835697,0.588203188,0.982711052,0.447820849,1.430531901,0.534890203
25,0.625109951,1.425995311,0.713666858,0.718413752,0.870796468,0.372611427,1.243407895,0.498185041,1.37663365,0.821936869,1.325504082,0.736382644,1.065114311,0.332689499,1.39780381,0.732424812
26,0.652285197,0.814124695,0.616439045,0.739548714,0.705599413,0.088923691,0.794523104,0.616675721,1.373482331,1.241869015,1.072570634,0.504436383,1.048089591,0.38279195,1.430881541,0.66529764
27,0.706135915,0.728843773,0.949853564,0.62039543,0.75130717,0.140360964,0.891668134,0.610946206,1.615286717,1.276482806,0.716668958,0.539070814,1.036877324,0.497431045,1.534308368,0.539446279
28,0.925688003,0.599804848,1.007745058,0.681952797,0.803797676,0.194002607,0.997800283,0.609795069,1.443148391,0.687470754,1.042550646,0.741103333,0.978568281,0.346917759,1.32548604,0.631650522
29,0.624153415,1.350612615,0.664237003,0.595893228,0.808724065,0.3623456,1.171069665,0.446378466,1.262120638,0.698454567,0.955937112,0.625450275,0.885490648,0.288337964,1.173828612,0.597152684
30,0.786000831,0.758217652,0.738722336,0.759682485,0.760655826,0.019410816,0.780066642,0.74124501,1.500105755,1.142824648,0.875439376,0.485983785,1.001088391,0.42826313,1.429351521,0.572825261
31,0.68390107,0.664838848,1.081758026,0.589269394,0.754941834,0.22167658,0.976618415,0.533265254,1.329788733,0.967695685,1.069203313,0.53748901,0.976044185,0.329754539,1.305798724,0.646289647
32,0.750320997,0.617473466,0.646560091,0.532394411,0.636687241,0.089918977,0.726606218,0.546768264,1.317186955,0.722490787,0.947616816,0.605413361,0.89817698,0.313363384,1.211540364,0.584813596
33,0.757917174,1.224641173,0.96031781,0.722709677,0.916396458,0.230632566,1.147029024,0.685763892,1.496704298,0.789381605,0.941790343,0.596242453,0.956029674,0.387190836,1.34322051,0.568838838
34,0.847257309,0.553462341,0.803418051,0.76089241,0.741257528,0.13006722,0.871324748,0.611190308,1.357512377,1.316996036,1.240373259,0.86478048,1.194915538,0.225386292,1.420301829,0.969529246
35,0.5637843,0.627561673,0.630908615,0.591885045,0.603534908,0.031845646,0.635380554,0.571689262,1.2505552,0.943874371,0.710244957,0.601722445,0.876599243,0.287286154,1.163885398,0.589313089
36,0.568400625,0.521653914,0.936695041,0.633232918,0.664995624,0.186821557,0.851817181,0.478174067,1.36612701,0.974274445,0.916185121,0.41166488,0.917062864,0.391731058,1.308793922,0.525331806
37,0.844669425,1.022861404,0.607000253,0.577412736,0.762985954,0.210536139,0.973522093,0.552449815,1.087165604,0.935321418,1.153150825,0.696833095,0.968117736,0.202550893,1.170668629,0.765566842
38,0.577458841,0.711019331,0.893366552,0.593310215,0.693788735,0.145781544,0.839570279,0.548007191,1.029643151,1.134850185,0.699806898,0.512415183,0.844178854,0.288558038,1.132736892,0.555620817
39,0.781662809,1.297586171,0.732438723,0.689373305,0.875265252,0.284060797,1.159326049,0.591204455,1.156528763,0.763129592,0.892591475,0.748714996,0.890241206,0.188945863,1.079187069,0.701295343
40,0.880804451,0.71038504,0.79795752,0.519412299,0.727139828,0.154983237,0.882123065,0.572156591,0.769468647,0.698369282,1.069602263,0.647518726,0.796239729,0.188980005,0.985219735,0.607259724

==> random6_40.csv <==
Step,seed3_mlcce,seed2_mlcce,seed1_mlcce,seed0_mlcce,mean_mlcce,std_dev_mlcce,mlcce_upper,mlcce_lower,seed3_cce,seed2_cce,seed1_cce,seed0_cce,mean_cce,std_dev_cce,cce_upper,cce_lower
1,5.999135383,6.082590755,5.129627308,6.371666682,5.895755032,0.535113281,6.430868313,5.360641751,5.999135383,6.082590755,5.129627308,6.371666682,5.895755032,0.535113281,6.430868313,5.360641751
2,10.22036339,6.370371968,8.681163702,8.867012995,8.534728013,1.597671266,10.13239928,6.937056747,10.22036339,6.370371968,8.681163702,8.867012995,8.534728013,1.597671266,10.13239928,6.937056747
3,5.758636027,4.958597748,5.53840536,6.154498825,5.60253449,0.499265924,6.101800414,5.103268566,5.758636027,4.958597748,5.53840536,6.154498825,5.60253449,0.499265924,6.101800414,5.103268566
4,4.712754013,1.778897188,4.277452277,3.664963102,3.608516645,1.293252824,4.901769469,2.315263821,4.712754013,1.778897188,4.277452277,3.664963102,3.608516645,1.293252824,4.901769469,2.315263821
5,3.696747317,1.517815843,4.108460127,4.07463827,3.349415389,1.235245388,4.584660777,2.114170001,3.696747317,1.517815843,4.108460127,4.07463827,3.349415389,1.235245388,4.584660777,2.114170001
6,4.14383803,1.08668829,1.993382202,1.912796717,2.28417631,1.305731377,3.589907687,0.978444932,4.996328183,1.078931499,3.286413627,4.147653487,3.377331699,1.683790847,5.061122546,1.693540852
7,1.756375583,0.885953045,1.017833742,1.13680712,1.199242373,0.385294203,1.584536576,0.813948169,4.431930093,0.533765171,3.949955238,4.002777795,3.229607074,1.810141675,5.039748749,1.419465399
8,2.29799961,0.518855691,0.640410905,1.601054457,1.264580166,0.841994251,2.106574416,0.422585915,3.684998973,0.366490917,1.685724197,3.754106595,2.372830171,1.645926623,4.018756794,0.726903547
9,1.157724111,0.360651225,0.475535229,0.337708645,0.582904803,0.387927515,0.970832318,0.194977287,3.967728218,0.276259281,1.381263225,3.88812949,2.378345053,1.845582533,4.223927586,0.53276252
10,0.200757313,0.297456567,0.395982774,0.231888616,0.281521317,0.086297136,0.367818453,0.195224182,3.651072177,0.149408701,0.912168106,3.379275027,2.022981002,1.754460298,3.777441301,0.268520704
11,0.344065366,0.190918069,0.48945935,0.538840761,0.390820886,0.156829679,0.547650566,0.233991207,3.847592068,0.108510549,1.175678315,2.945041953,2.019205721,1.689424349,3.70863007,0.329781372
12,0.603169078,0.131288881,0.304396482,0.184673105,0.305881886,0.210994602,0.516876489,0.094887284,3.232620733,0.077043137,0.818458318,2.957860442,1.771495658,1.562241702,3.333737359,0.209253956
13,0.673277103,0.100158962,0.275635995,0.361521664,0.352648431,0.239835587,0.592484018,0.112812844,3.169995828,0.107731507,0.94478074,2.580596572,1.700776162,1.419155938,3.1199321,0.281620224
14,0.139567917,0.081411942,0.444886466,0.257052382,0.230729677,0.160376918,0.391106595,0.070352759,2.178696138,0.073281109,0.4067205,1.928326742,1.146756122,1.060778669,2.207534792,0.085977453
15,0.313336992,0.11219087,0.388463738,0.317191909,0.282795877,0.118866328,0.401662206,0.163929549,2.49109649,0.04851591,0.434630056,1.484392246,1.114658676,1.100058073,2.214716748,0.014600603
16,0.079017127,0.068202118,0.514744893,0.356550443,0.254628645,0.218817101,0.473445746,0.035811544,1.790776622,0.150281575,0.251256989,1.408759441,0.900268657,0.823663378,1.723932035,0.076605279
17,0.276691829,0.054060097,0.26918639,0.349352411,0.237322682,0.127411487,0.364734169,0.109911195,1.915900478,0.216879843,0.239868211,1.412738398,0.946346732,0.854164211,1.800510943,0.092182522
18,0.194918145,0.044914758,0.266859572,0.350170275,0.214215688,0.129473586,0.343689274,0.084742102,0.961406922,0.108427166,0.491915345,1.320696527,0.72061149,0.530771786,1.251383276,0.189839704
19,0.250145346,0.153116576,0.436182467,0.247265895,0.271677571,0.118572252,0.390249823,0.153105319,0.340350127,0.061083485,0.557667818,1.303903201,0.565751158,0.532424913,1.098176071,0.033326245
20,0.059249109,0.161092571,0.360674397,0.18000288,0.190254739,0.125380577,0.315635317,0.064874162,0.107392831,0.049021934,0.68711021,1.001131934,0.461164227,0.461025011,0.922189238,0.000139216
21,0.258200333,0.114266667,0.317950399,0.379097624,0.267378756,0.113381585,0.380760341,0.15399717,0.080609538,0.156140707,0.469832493,0.829848366,0.384107776,0.341620435,0.725728211,0.04248734
22,0.165654158,0.059130726,0.254363095,0.217394333,0.174135578,0.084864254,0.258999832,0.089271324,0.063002354,0.184370741,0.344914846,0.664371553,0.314164874,0.26046075,0.574625624,0.053704123
23,0.228725624,0.07857893,0.429810968,0.16445687,0.225393098,0.149516326,0.374909423,0.075876772,0.058130787,0.071152683,0.24703658,0.363828932,0.185037245,0.147066116,0.332103361,0.037971129
24,0.158751536,0.048468424,0.268564601,0.348635264,0.206104956,0.130776805,0.336881762,0.075328151,0.28601226,0.053079779,0.424829287,0.254542966,0.254616073,0.153378771,0.407994843,0.101237302
25,0.056728397,0.041967077,0.258626806,0.245512789,0.150708767,0.117318897,0.268027664,0.03338987,0.204448219,0.074633704,0.258336344,0.22226979,0.189922014,0.080061027,0.269983041,0.109860987
26,0.259198295,0.152598605,0.255218865,0.38255378,0.262392386,0.094083468,0.356475854,0.168308918,0.070677262,0.094960326,0.32723103,0.365705049,0.214643417,0.153346974,0.367990391,0.061296443
27,0.140428336,0.136139844,0.312726605,0.114874052,0.176042209,0.091805436,0.267847645,0.084236773,0.272931982,0.124696395,0.418421185,0.213323257,0.257343205,0.123453173,0.380796378,0.133890032
28,0.215342933,0.061194566,0.426667963,0.125415989,0.207155363,0.159414237,0.3665696,0.047741125,0.184470208,0.056531252,0.254088387,0.187497694,0.170646885,0.082583082,0.253229967,0.088063804
29,0.14403392,0.049621108,0.558177464,0.345369594,0.274300522,0.22589611,0.500196632,0.048404411,0.064812881,0.047054422,0.23514981,0.347913926,0.17373276,0.143784647,0.317517407,0.029948113
30,0.055631351,0.073102663,0.481740462,0.174989828,0.196366076,0.197396062,0.393762138,-0.001029986,0.267539021,0.04244198,0.491142552,0.219186795,0.255077587,0.184737657,0.439815244,0.070339931
31,0.25077388,0.043799822,0.618801077,0.371154428,0.321132302,0.240119779,0.56125208,0.081012523,0.171291341,0.085987319,0.250497013,0.21802369,0.181449841,0.071464319,0.25291416,0.109985522
32,0.128140059,0.089037398,0.281616076,0.203971501,0.175691258,0.085224893,0.260916152,0.090466365,0.06252406,0.075206112,0.542709571,0.35065245,0.257773048,0.231853588,0.489626636,0.02591946
33,0.208214206,0.093894084,0.27269108,0.204939648,0.194934754,0.074233202,0.269167957,0.120701552,0.263618139,0.042730809,0.888970814,0.205468867,0.350197157,0.371149032,0.721346189,-0.020951875
34,0.13383628,0.051097183,0.26585436,0.261465345,0.178063292,0.104466255,0.282529547,0.073597037,0.160204415,0.087214239,0.280064511,0.185032376,0.178128885,0.079635188,0.257764073,0.098493697
35,0.05510201,0.042865439,0.263087244,0.322378271,0.170858241,0.142882435,0.313740676,0.027975806,0.229792015,0.107557652,0.247257571,0.37570192,0.240077289,0.109716055,0.349793344,0.130361235
36,0.243889978,0.038878023,0.258269523,0.18514727,0.181546198,0.100233713,0.281779911,0.081312485,0.157002932,0.050859068,0.419548907,0.211369176,0.209695021,0.154969645,0.364664665,0.054725376
37,0.123485072,0.065892783,0.491007805,0.291735367,0.243030257,0.191079205,0.434109462,0.051951052,0.058351907,0.042064029,0.313729267,0.169438715,0.145895979,0.125389143,0.271285122,0.020506837
38,0.204400472,0.152969323,0.367660679,0.286533056,0.252890882,0.094232938,0.347123821,0.158657944,0.255804418,0.037000601,0.243885263,0.273633955,0.202581059,0.111061792,0.313642852,0.091519267
39,0.128666825,0.1135399,0.25581074,0.212652373,0.177667459,0.067930657,0.245598117,0.109736802,0.149566087,0.111514716,0.239548596,0.336494963,0.20928109,0.100372036,0.309653127,0.108909054
40,0.054859381,0.060657135,0.254838712,0.361012163,0.182841848,0.150816473,0.333658321,0.032025375,0.21892833,0.046466404,0.419504354,0.187890524,0.218197403,0.153769379,0.371966782,0.064428024

==> seq_joint.csv <==
Noise,Seed0,Seed1,Seed2,Seed3,Seed4,Seed5,Seed6,Seed7,Seed8,Seed9,Mean,Dev,Upper,Lower
0,658,367,771,460,619,334,581,633,531,371,0,0,0,0
5,655,358,744,459,618,324,581,625,515,344,-1.915492958,1.017399545,-0.898093412,-2.932892503
10,652,351,720,381,605,326,550,617,447,311,-6.854460094,3.150303376,-3.704156718,-10.00476347
20,587,312,536,387,503,140,511,604,531,276,-17.61502347,11.32565052,-6.289372954,-28.94067399
40,574,338,664,417,472,161,485,607,297,219,-20.48826291,11.11843745,-9.369825457,-31.60670036
60,569,324,642,378,450,140,485,608,286,219,-22.98591549,12.22249999,-10.7634155,-35.20841548
